Listen and Fill in the Missing Letters: Non-Autoregressive Transformer for Speech Recognition

Recently very deep transformers have outperformed conventional bi-directional long short-term memory networks by a large margin in speech recognition. However, to put it into production usage, inference computation cost is still a serious concern in real scenarios. In this paper, we study two different non-autoregressive transformer structure for automatic speech recognition (ASR): A-CMLM and A-FMLM. During training, for both frameworks, input tokens fed to the decoder are randomly replaced by special mask tokens. The network is required to predict the tokens corresponding to those mask tokens by taking both unmasked context and input speech into consideration. During inference, we start from all mask tokens and the network iteratively predicts missing tokens based on partial results. We show that this framework can support different decoding strategies, including traditional left-to-right. A new decoding strategy is proposed as an example, which starts from the easiest predictions to the most difficult ones. Results on Mandarin (Aishell) and Japanese (CSJ) ASR benchmarks show the possibility to train such a non-autoregressive network for ASR. Especially in Aishell, the proposed method outperformed the Kaldi ASR system and it matches the performance of the state-of-the-art autoregressive transformer with 7x speedup. Pretrained models and code will be made available after publication.

==> Response.txt <==
#1

Thank you for your positive feedback.

>1) Proposals resulting in negative results should highlight earlier.

Thank you for your suggestion. We will add more discussions to highlight the superior of Factorized Masked Language Model (FMLM) in Section 3.1.

>2) Section 3.2 should be 3.1.2. All typos, grammar and style.

Thank you for pointing out. We will fix it in the revised version.

>3) The tables should include more descriptions of decoding methods in the caption.

We will add the following descriptions to our table captions:
“For A-CMLM, easy first and mask-predict are compared. For A-FMLM, easy first is used because of the training objective”.

>4) The figures should include better labels.

Thanks for your suggestion. We will add autoregressive, non-autoregressive labels to figure 1; and easy first, mask-predict labels to figure 2 in the revised version.

>5) Mix of mathematical notation and python notation in the pseudo-code and equations (8) and (9).

Thank you for your suggestion. We will rewrite all pseudo-code-like expressions in the algorithm description and equations.






# 2

We thank you for your review. We are currently working on other languages like English.








# 3

We thank you for your review.

>1) The main idea has been proposed in neural machine translation. It’s not clear what the main differences are.

We would like to apologize for any unclear parts in our manuscript. Since no corresponding references are given, we assume the reviewer is referring work[1]. In our notation, it’s Conditional Masked Language Model (CMLM) + Mask-predict decoding. The main difference is that proposed A-FMLM split tokens into multiple subsets and optimizes factorized probabilities which are more like inference, especially since we split by confidences. Another understanding is that conditional probabilities in equation 3 are weighted based on how likely unmasked tokens can be derived.

Not only better performance is observed comparing to CMLM with mask-predict, but also 1 iteration is needed. We further analyzed the problem of speech recognition comparing to machine translation: For sequences with more than 100 tokens, deletion error largely increased which suggests future directions.

We will revise relate work part to highlight our contribution and differences with previous work.

>2) CER was increased by a large margin on CSJ. About insertion-based methods.

Our results on CSJ corpus are still comparable with strong baselines (Kaldi for example). And we achieved a large speedup(7x) in inference, which can be useful for many applications. Both our systems and autoregressive baselines reached a very low CER.

Conditional masked language models are faster since it needs fewer iterations comparing to the dynamic growing in insertion-based methods. Also, it works as well as autoregressive models for most utterances. We think those analyses are still valuable for this new area.

>3) Splitting introduction and previous works in two sections.

We will split the introduction section according to your suggestion.

[1]Ghazvininejad, Marjan, et al. "Mask-predict: Parallel decoding of conditional masked language models." In Proceedings of EMNLP-IJCNLP, pp. 6114-6123. 2019.


# 4

We thank you for your review and all questions.

>1) Having problem understanding of "predicted length".

We will revise Section 3.5 to make it clearer: In the first iteration we start with predefined maximum allowed length based on input length. After that we determine the length based on the first occurrence of <EOS> in predicted sequence.

>2) More info on used LM. Is it also non-autoregressive?

Different from neural machine translation, LMs are typically used during beam search in E2E-ASR. We used the same autoregressive LM as the autoregressive baseline for a fair comparison. We will emphasize we used the same autoregressive language model in the revised version.
Non-autoregressive LM is an interesting topic for future work.

>3) How could beam search computation be performed "constant number of times"

Like previous work[1], we adopted a beam search at the end of decoding. For autoregressive models, beam search is performed to provide different inputs to the decoder and the number of forward passes depends on output sequence length. For our non-autoregressive models, we do constant number of forward passes and beam search is performed on posteriors after all computation. We will revise and emphasize decoder computation.

>4) In all the reported results, Mask-predict performs worse than easy first; and, for both of the methods, K=3 is worse than K=1.

From Table 1, when A-CMLM is used, more iterations improve overall performance. However, for CSJ corpus, the conclusion is different. From our understanding, this is mainly due to the multimodality problem[2]: Results from the first iteration tend to include repeated words; however, for long sequence cases like CSJ, more iterations cannot fix it efficiently since it needs to move many tokens. Errors can aggregate due to the discrepancy between training inputs and early predictions. We will revise Section 4 Experiments to make it clearer.

>5)Figure 3 should be a Histogram instead of "line chart".

Thanks for your suggestion. We will change it.

>6) IIRC the kaldi chain model is also part of nnet3. Is an external language model for the kaldi numbers?

Thanks for pointing out. The difference is the objective: nnet3 uses cross-entropy instead of sequential objective used in chain model.
For all baseline and proposed systems, we trained the language model with transcripts of training data; there is no external data used for language model training.

[1]Ghazvininejad, Marjan, et al. "Mask-predict: Parallel decoding of conditional masked language models." In Proceedings of EMNLP-IJCNLP, pp. 6114-6123. 2019.
[2]Gu, Jiatao, et al. "Non-autoregressive neural machine translation." ICLR 2018.

